$R(J/\psi)$ and $B_c^- \rightarrow J/\psi \ell^-\bar{\nu}_\ell$ Lepton Flavor Universality Violating Observables from Lattice QCD

We use our lattice QCD computation of the $B_c\rightarrow J/\psi$ form factors to determine the differential decay rate for the semitauonic decay channel and construct the ratio of branching fractions $R(J/\psi) = \mathcal{B}(B_c^- \rightarrow J/\psi \tau^-\bar{\nu}_\tau)/\mathcal{B}(B_c^- \rightarrow J/\psi \mu^-\bar{\nu}_\mu)$. We find $R(J/\psi) = 0.2582(38)$ and give an error budget. We also extend the relevant angular observables, which were recently suggested for the study of lepton flavor universality violating effects in $B\rightarrow D^*\ell\nu$, to $B_c \rightarrow J/\psi\ell\nu$ and make predictions for their values under different new physics scenarios.

==> changes.txt <==

fixed the bib entry for reference [40]

added eq.(1) on the first page.

replaced t_0 with t_- in eq.(7) (previously eq.(6))

Updated numerical values and figures in line with changes to [28]

at the beginning of page 4, removed
< "These increased values of $R(J/\psi)$ are then in agreement with the 
   current experimental average value of $R(D^*)$ that $g_{V_L}$ and $g_{V_R}$ 
   were designed to reproduce."
replaced with
> "The difference between $R(J/\psi)$ and $R^{g_{V_{R/L}}}(J/\psi)$ is then close to the 
   difference between the SM and current experimental average value of $R(D^*)$ that $g_{V_L}$ and $g_{V_R}$ 
   were designed to reproduce. Note, however, that our values for $R^{g_{V_{R/L}}}(J/\psi)$ are still 
   in tension with the experimental result."

added to the conclusions:

immediately after the numerical value of R(J/\psi),

>  This is in tension with the LHCb result at $1.8\sigma$ where 
   $\sigma$ is the experimental uncertainty.

at the very end of the conclusions,

> "We have shown that $R(J/\psi)$ is close to the value of
   $R(D^*)$ both in the SM and in the presence of NP entering through either $g_{V_R}$ or $g_{V_L}$.
   The resultant value of $R^{g_{V_{R/L}}}(J/\psi)$ is still in tension with the experimental value. "


==> response.txt <==

Thank you for your comments, which we have copied below. Our responses 
are indicated beneath each comment by '#'

----------------------------------------------------------------------
Report of Referee A -- LU18100/Harrison
----------------------------------------------------------------------

This paper reports the results of the first lattice calculation of the
lepton flavor violating ratio R(J/Psi) based on the Bc form factors
that the authors have computed in a companion paper. The topic is
certainly very relevant in the context of flavor physics and
represents a welcome advance. While the presentation inevitably
touches technical points, I believe it is adequate to PRL. I therefore
think the paper can be published in PRL after the authors have
considered the following points.

The first appearance of {\cal R} in the introduction is awkward. I
suggest inserting an equation to define it.

# We have added an equation (Eq.(1)) defining \mathcal{R} 
# immediately after its first mention

I believe that t_0 can be replaced by t_- in eq. (6).

# We have replaced t_0 by t_- in eq.(7) (originally eq.(6)).

The observation that, in the presence of new physics that reproduces
the experimental values of R(D*), R(J/Psi) is still very far from the
LHCb result is never made explicit. There is a statement after (9)
that such a value of R(J/Psi) is in agreement with the experimental
world average for R(D*), which suggests that R(D*) and R(J/Psi) have
very close values even in the presence of new physics (is it so?), but
unfortunately it is not elaborated upon. I would suggest making these
observation more explicit, especially in the conclusions.

# We have changed the statement after Eq.(10) (originally (9)) at the 
# beginning of page 4 to be more explicit as well as adding a statement 
# echoing these observations to the end of the final paragraph in the 
# conclusions section. Also added a sentence in the conclusions immediately
# after the value of R(J/\psi) stating the tension with the LHCb number

There are typos in the names of the authors of [40].

# We have corrected the typos appearing in the names of the authors 
# of [40]. Sorry about that!

----------------------------------------------------------------------
Report of Referee B -- LU18100/Harrison
----------------------------------------------------------------------

This manuscript presents the determination of Lepton Flavor
Universality violating observables in B_c -> J/Psi decays, based on
the lattice QCD computation of the form factors reported in a
companion paper [28].

The ongoing searches of New Physics in semileptonic decays of B-mesons
and, in particular, the tantalizing hints for Lepton Flavor
Universality violation, should be complemented by the analysis of
related decays of hadrons composed of b-quarks. In this respect, the
manuscript provides a valuable contribution to this endeavor.

I recommend the publication of this manuscript. However, I suggest the
authors to carefully check the following points:

- Some of the coefficients k_i in Table I (e.g. k_1) do not seem to
have the right structure.

# We have checked these by computing them ourselves as well as by 
# summing over LR and RL \mu^+\mu^- helicity states appearing in eq.(35) 
# of 1807.00256. Note that because the J/\psi decays to \mu^+\mu^- the 
# structure of these coefficients is different to the case of P->V(->P_1+P_2)
# familiar from B to D* decay. The m_\ell=0 terms can be checked 
# against those in e.g. 2001.03225 Table 1, where D*->D\gamma has the same 
# helicity structure.

- Consistency of the values in eq.(7) with respect to [28].

# We have corrected the values in eq.(8) (previously eq.(7)) to be 
# consistent with [28]


# Additional Changes:
#
# We have carried forward small numerical changes from our update to [28] to
# the figures, tables and numerical values appearing here.



